Coping with Label Shift via Distributionally Robust Optimisation

The label shift problem refers to the supervised learning setting where the train and test label distributions do not match. Existing work addressing label shift usually assumes access to an \emph{unlabelled} test sample. This sample may be used to estimate the test label distribution, and to then train a suitably re-weighted classifier. While approaches using this idea have proven effective, their scope is limited as it is not always feasible to access the target domain; further, they require repeated retraining if the model is to be deployed in \emph{multiple} test environments. Can one instead learn a \emph{single} classifier that is robust to arbitrary label shifts from a broad family? In this paper, we answer this question by proposing a model that minimises an objective based on distributionally robust optimisation (DRO). We then design and analyse a gradient descent-proximal mirror ascent algorithm tailored for large-scale problems to optimise the proposed objective. %, and establish its convergence. Finally, through experiments on CIFAR-100 and ImageNet, we show that our technique can significantly improve performance over a number of baselines in settings where label shift is present.

==> rebuttal.txt <==
===================================================
Reviewer 1:

We thank the reviewer for the helpful comments. We particularly appreciate the reviewer's comments that the paper is well written and the algorithm is well analyzed.

# The improvement is either really limited on the test set by comparisons to the baseline (on Imagenet), or similar to that of the Agnostic method (on CIFAR-100, Appendix) 

1. Our method improves upon the baseline on the validation set by ~3%. Such an improvement without any modification to architecture or additional computation time is non-trivial. For example, the batch norm technique improved upon the Inception model by ~2.5% in its first publication.

2. Our method has even bigger gains over the baseline on the training set (~8%). We found that standard techniques (e.g., weight decay) do not significantly mitigate this generalization gap. Studying how to further reduce this generalization gap between train and validation performance would be an interesting topic for future work.


# More detailed explanation of the complexity of the algorithm in practice

Per point (2) on pg 4, we designed AdvShift to have minimal computational overhead compared to baselines (e.g., SGD). In particular, we use Lagrangian duality instead of projected SGD, which avoids an additional ~1 min per iteration to solve the projection (see Appendix E). Consequently, the majority of computation time is spent on neural network inference and backpropagation, and our algorithm modifies SGD only by a few closed form updates on the adversary distribution. In practice, AdvShift incurs <5% overhead compared to standard SGD.


# More explanation on the choices of hyper-parameters. How/why do you choose these fixed values?

Per Appendix B, we picked the clipping parameter and ε value based on ablation studies; see Figure 7, 8. We also found the performance to be insensitive to the choice of 2 γ_c λ, and hence set that to be 1. In the body, we fixed all the above hyperparameters and present results for various adversarial distribution learning rate, as well as the robustness threshold r. 


# Inner problem in (4) does indeed have a closed-form solution

Thanks for referring us to this interesting result. In Lemma 4 of the reference, the claim is that the maximum of (4) can be achieved for some Boltzmann distribution on an unregularized objective. However, this distribution may not be the solution to the original DRO. In other words, the *function value* matches, but the *solution* does not. Please see the updated Appendix D for a concrete example.

Note that in order to solve the min-max problem, we need to find the (approximate) optimal solution to the inner problem of (4) instead of finding its function value. Therefore, we take the Lagrangian dual approach.


# It is mentioned that the Agnostic method faces many challenges during training, but these challenges are not explained afterwards (computation time? Difficult parameters tuning? Etc.)

The difficulty arises from both parameter tuning as well as computation time. In detail:

- we found that when training ImageNet with the Agnostic method, no choice of learning rate leads to convergence within 90 epochs (see Figure 2). In short, the Agnostic method fails to optimize the DRO in the ImageNet setting.

- one possible reason for Agnostic's training instability is that it does not limit the perturbation radius of the adversarial distribution. As one has to use importance sampling to get an unbiased gradient estimate, allowing the adversarial to perturb arbitrarily can lead to extreme ratios in the reweighting step within importance sampling. 

- one may constrain the adversary to overcome the above and stabilize training. One natural means of doing so is via a projection step. However, this incurs a non-trivial computation overhead (see Appendix E).


===================================================

Reviewer 3:

We thank the reviewer for the helpful comments and address them as follows.

# The DRO problem (3) and the mini batch gradient estimator are not new... I do not think that contribution (1) about the formulation and contribution (3) about the numerical results can really be justified as the main contributions of this paper

One may consider it natural to solve a DRO problem in order to find a robust model against label shifts. However, carefully designing the optimizer to ensure the *practical effectiveness* of such a technique is a novel contribution. Indeed, despite the large body of work on label shift, the DRO approach was never taken (see Table 1). Further, to our knowledge, no previous procedure can perform end-to-end DRO training with neural networks at ImageNet scale. In particular:
    - [1] gives novel result on the generalization behavior, but its experiments are solved with convex optimizers, which does not scale with data size and variable dimension. 

    - the only applicable algorithms we found are [2], [3] which we extensively discussed and compared. While these algorithms have convergence guarantees, they are not tailored for problems when the number of classes/subgroups is large (such as Imagenet). 

To speed up convergence, there are a plethora of techniques that one could potentially employ (e.g., variance reduction, proximal/mirror descent, debiasing, projection, momentum, adaptivity, ...). However, given that each of these techniques makes assumptions not satisfied by neural network training, it is unclear which of these actually help in the label shift scenario. In our work, we propose the first setup that is shown to be effective on ImageNet scale.


# However, the difficulty of this problem lies in choosing the "right" value of gamma_c. Indeed, finding gamma_c is not trivial, and simply saying that a bisection search can be employed (as suggested by the authors) is not sufficient... Problem (3) and (4) are equivalent only if gamma_c is optimally tuned. 

Please note that in Proposition 1, we only need to find a γ_c larger than a certain threshold, rather than finding an exact optimal value. Intuitively, γ_c needs to be large enough such that penalty incurred by violating the constraint is higher than the gain in minimizing the objective. The level of robustness is controlled by r instead of γ_c. 

In practice, setting a very large γ_c may lead to convergence issues as it generates large gradients for the adversarial distribution π. Therefore, we employ a bisection search to find a good γ_c such that it is large enough to constrain the adversary, but small enough to make the adversarial update stable.


# We can also relax to the projection using KL-divergence to alleviate this difficulty.

Thanks for pointing out the lack of clarity on this point. We added a section in Appendix D to explain the difference between optimizing an objective regularized by a KL divergence and optimizing an objective constrained by a KL divergence. 

In short, even for the KL-divergence, the constrained version (which is required by projection operator) does not permit a Boltzmann distribution as an optimal solution, whereas the regularized version does. The intuition is that to find the optimal solution, one can set the gradient equal 0 for the regularized version; however, for the constrained version, one would need to solve the KKT conditions. For exactly this reason, we use the Lagrangian dual to iteratively solve regularized versions as a surrogate loss.


# I don't understand why p_emp should not be on the boundary of the simplex

When p_emp is on the boundary, the smoothness constant of the KL divergence becomes unbounded. This is also an unrealisitic situation, where one of the class has zero samples.


[1] Hongseok Namkoong, John C. Duchi, Variance-based Regularization with Convex Objectives. Neurips
[2] S. Sagawa, P. W. Koh, T. B. Hashimoto, and P. Liang, Distributionally robust neural networks forgroup shifts: On the importance of regularization for worst-case generalization. ICLR
[3] Mehryar Mohri, Gary Sivek, and Ananda Theertha Suresh. Agnostic federated learning. ICML


===================================================

Reviewer 4:

We thank the reviewer for the helpful comments. We are glad that the reviewer found the paper enjoyable to read.

# [1a] The argument that the authors make is that (b) is the important ingredient; that is, it is a question of optimization. Is this a fair characterization?

Yes, the reviewer's characterization is correct. Our main focus is to propose a practical and fast optimization algorithm to solve DRO. Hence, it is an optimization problem. Regarding the specific sub-points:
(a) Mohri et al.'s method can be applied to both Chi-squared divergence and KL divergence; however, see comment below regarding our use of KL divergence.
(b) the projection method in Mohri et al. is computationally expensive because each projection can take ~1 min (see Appendix E), whereas we circumvent this via Lagrangian dual formulation. Note here that the use of KL divergence allows for closed-form updates.
(c) our optimization tricks (e.g., gradient clipping) provide additional improvements (see Figure 7, 8 in the Appendix for ablation studies).


# [1b] The authors write that the proximal mirror ascent updates solve the optimization instability (compared to the projection operator), but do not elaborate.

At a high level, mirror descent can achieve better dependence on the variable dimension (in our setting, the number of classes) compared to SGD. If we reduce the stochastic optimization problem as a special case of online learning, this better dependence means that mirror descent can tolerate higher noise while achieving similar convergence rate. Such improvement is possible because mirror descent exploits the simplex structure of the decision variable. More details in [Sebastien Bubeck. Convex optimization: Algorithms and complexity]

The proximal method is helpful when the objective can be decomposed into two parts, and one of the two (in our case, the KL regularization) can be solved in closed form. This speeds up convergence by removing additional computation complexity caused by solving the regularization objective (as it usually leads to higher Lipschitz constant and second moment of gradient) from solving both part altogether. More details in [Patrick L Combettes and Jean-Christophe Pesquet. Proximal splitting methods in signal processing.]

In summary, both methods exploit the problem structure to speed up convergence when the noise level is controlled. Hence, if the convergence rate is controlled, they can tolerate higher stochastic gradient noise (e.g. see Section 4.3 Sebastien Bubeck. Convex optimization: Algorithms and complexity).


# [1c] AdvShift is not optimizing properly with regard to the algorithm threshold r, as the authors point out. 

We agree with the reviewer that ideally, the algorithm should optimize against the prefixed threshold r. However, in practice a larger radius usually leads to a more difficult problem due to increased noise. Compared with the agnostic method, we can see that our proposed method significantly improved optimization performance with large perturbation distance. 


# [2] Sagawa et al. describe their method as using standard minibatching and SGD.

The authors use minibatch SGD, but altered the sampling procedure for getting minibatches, where they assume all samples within the same batch comes from the same subgroup/label class. However, for the Imagenet data pipeline, sampling from a single label can lead to a computational overhead. Importance sampling can be applied to solve the above issue at the cost of higher noise level.


# [3] Is the pitch that one should use AdvShift when there are a large number of labels, but that it does not matter otherwise?

This is a fair characterization. We emphasize that the challenging large label setting is more reflective of what one often encounters in practice. For the small label setting, our algorithm match the performance of existing methods. 


# [4] Why is there no difference in training error at tau = 0 even when training for a very conservative model (e.g., AdvShift 1.0, or Fixed 3)? 

Our hypothesis is that if the network can be successfully optimized, then it can have enough capacity to fit much more samples than when trained with standard ERM. Therefore, by improving the performance on hard classes without losing much on easy ones, it could be robust against shift while preserving the performance on a balanced validation set. 


# [4] The models used seem very underparameterized, presumably as a result of hyperparameter tuning; do they actually beat a normal ResNet with standard hyperparameters in the adversarial setting?

We used the standard ResNet50 architecture as in the original paper. The validation accuracy is 76%, which matches what was originally reported (see the official repo https://github.com/KaimingHe/deep-residual-networks). 

# [5] Figs 2 and 3: Are the authors reporting test or validation accuracies? The figure captions all say validation, but the text all says test.

We are reporting performance on the standard ImageNet validation set. We have updated the text accordingly. 

# [6] I am confused by why the fixed baseline does so badly. To clarify, for each value of tau, does each model have its own adversarial shift? Specifically, for the fixed model, is it still being evaluated against the fixed distribution? 

For each model and τ value, there is an adversarial distribution: this is the distribution that maximizes the model error rate given a perturbation threshold τ. Consequently, when training a model using a fixed label distribution (as in most prior work on label distribution shift), during evaluation, the model would have an adversarial distribution that is *different* from the fixed one during training. Hence the performance is expected to be suboptimal. This shows that up weighting the hard classes (as measured by validation error of a baseline ResNet50 model) does not lead to a robust model, because the model now is prone to errors in other classes.

# [7] It is reasonable to focus on the adversarial setting, but the adversarial test error is still exceedingly high despite some improvements from AdvShift, so from the point of view of providing guarantees, this is only marginally better. If AdvShift helps on non-worst-case settings. Other work on label imbalance, for example, https://arxiv.org/abs/1901.05555 show that their reweighting techniques can improve accuracy on the standard test set for ImageNet.

We thank the reviewer for this suggestion. We agree that this would be an interesting direction for future research.





=======================================================

From our understanding, reweighting could lead to better performance on the validation set because the validation set for Imagenet is perfectly balanced, whereas the train set is not. (See the balanced curve in Figure 2). 

We agree there is a limited improvement on the worst case class on validation set compared against the training set. We conjecture that there is a limit on the robust loss due to the label quality on ImageNet. For example, many labels that are common (e.g. water glass) are not always labelled, some labels are super classes of others, etc. (see Shankar, V., et al. "Evaluating machine accuracy on Imagenet.")

We include results of training with a fixed adversarial distribution for two reasons:
    (1) 
    (2) the result for the fixed baselines serves as a oracle surrogate for the works in the third role of Table 1.


1. How much longer is our algorithm compared to SGD?  Aditya

3h 59 m
https://mldash.corp.google.com/experiments/495796616574626903?universe=global#scalars

4h 17m
https://mldash.corp.google.com/experiments/3864561128628239603?universe=global#scalars


2. Our algorithm design focuses on the optimization problem instead of the generalization problem. The good training performance suggests that AdvShift successfully optimizes the DRO objective. 


2. We tried standard regularization techniques (e.g., weight decay, early stopping), yet none of these improved the validation performance. This suggest that for DRO, one may need to design new regularizers. This question alone is challenging and interesting enough to be a research topic. We conjecture that part of the gap is due to inherent Imagenet label artifacts (see Shankar, V., et al. "Evaluating machine accuracy on Imagenet.").

To speed up this projection, we use a Lagrangian. Even with the above, the convergence is still unsatisfactory. Hence, the mirror-proximal update as well as the clipping technique were proposed to accelerate the optimization.



    - we recently became aware of another work [4] published after we submitted ICLR, which also provides an interesting approach by debiasing individual batches. However, the experiments on ImageNet is done by finetuning the last linear layer of a pretrained network. Therefore, we would like to point out that solving DRO on ImageNet scale neural network training has not been done before.

Given this, among all the techniques that claim to accelerate optimization (e.g. variance reduction, proximal, mirror, debias, projection, momentum, adaptivity...), we need to select, combine, test and finalize a practical procedure so that DRO can be solved in large scale.


===================================================
1. c is also important; b is the key
2. Refer to ablations.
===================================================
